HealthBench-Psych: A Mental Health Subset of OpenAI's HealthBench

General-purpose health benchmarks increasingly anchor claims about LLM medical performance, but they are not always resolved by clinical specialty, making domain-specific performance hard to isolate. Mental health is of acute public-health concern as millions of people turn to LLMs for psychological support, and most existing evaluations are bespoke academic benchmarks that are difficult to integrate into developer workflows. We introduce HealthBench-Psych and HealthBench-Psych-Hard. We screened HealthBench's 5,000 physician-rubric conversations for mental-health relevance with a transparent LLM-applied rubric, then validated the subset through two rounds of blinded clinician review with concealed known-exclude controls, yielding 610 conversations (12.2% of the corpus). Evaluating 20 frontier and open models under a cross-vendor panel of three LLM judges, we find a statistically tied frontier cluster, measurable refusal behavior in two models, and near-identical rankings across judges ($\tau \ge 0.92$). We release the subset, pipeline, model responses, grades, and analysis code as a reusable resource.

==> appendix/D-instructions.txt <==
Reviewer Instructions
 

Thank you for helping build a psychiatry / mental-health subset of HealthBench (a public benchmark of health-related conversations used to evaluate AI assistants). Each screen shows one conversation between a person and an AI assistant. Your task is to judge, using the criteria below, whether the person's need is primarily a mental-health / psychiatric concern, and to categorize it.
 

There are 791 conversations. Work at your own pace; your answers save automatically and you can stop and resume. Reasonable people will disagree on some of these, and that is expected and useful, so do not force a clean answer. Use the confidence rating and notes instead.

 

The question you answer for each conversation
 

Is the user's primary need a mental-health or psychiatric concern? Judge from the user's messages (what they are bringing). The assistant's replies are context only.

 

Mark "Yes" if the user's need centers on any of:
 
 
 - Psychiatric conditions or symptoms: depression, anxiety, bipolar, schizophrenia/psychosis, PTSD or trauma, OCD, eating disorders, ADHD/neurodevelopmental, personality disorders
 
 - Suicidality, self-harm, or psychiatric crisis (always mark these at least worth flagging)
 
 - Substance use / addiction as a behavioral-health concern
 
 - Psychiatric medication: antidepressants, antipsychotics, mood stabilizers, anxiolytics, stimulants (starting, stopping, side effects, dosing)
 
 - Psychotherapy or mental-health care-seeking
 
 - Emotional distress framed psychologically: grief, acute stress, burnout, panic, mood change
 
 - Perinatal mental health: postpartum depression or anxiety
 
 - Psychological/behavioral symptoms of another condition, when that is what the user is asking about
 

 

Mark "No" if:
 
 
 - The need is purely physical or medical with no mental-health component, even when a word like "stress" or "borderline" appears in another sense (e.g. "borderline thyroid")
 
 - Mood, stress, or sleep is mentioned only incidentally and is not the focus
 
 - It is general wellness, fitness, or lifestyle with no mental-health concern
 

 

When it's a judgment call
 

Some conversations are genuinely ambiguous: a physical complaint with a possible psychological overlay, such as unexplained symptoms, insomnia without clear psychological framing, or memory and cognitive concerns. Use your judgment, set your confidence honestly, and use Notes to explain close calls.

 

Categories
 

Pick the single best category. Use none when you answer "No".
 

 

mood_depression_bipolar: depression, low mood, bipolar/mania
 

anxiety: anxiety, panic, phobias, worry
 

trauma_ptsd: trauma, PTSD, abuse aftermath
 

psychosis: psychosis, schizophrenia, hallucinations/delusions
 

suicidality_self_harm: suicidal thoughts, self-harm, crisis
 

substance_use: alcohol/drug use, addiction, withdrawal
 

eating_disorder: anorexia, bulimia, binge eating
 

neurodevelopmental_adhd: ADHD, autism, neurodevelopmental
 

personality: personality disorders (e.g. borderline PD)
 

sleep: insomnia or sleep problems (psychological)
 

perinatal_mh: postpartum or perinatal mood and anxiety
 

grief_bereavement: grief, loss, bereavement
 

stress_adjustment: acute stress, burnout, adjustment
 

psychiatric_medication: questions about psych meds
 

psychotherapy_access: therapy/counseling, finding care
 

cognitive_neuro: cognitive/memory/dementia, neuropsychiatric
 

other_mh: mental health but none of the above
 

none: not a mental-health concern
 

 

Non-English conversations
 

Some conversations are not in English. The original is shown first, and that is the text you are rating. Click "Show English translation" for a machine translation (reference only, and imperfect), then switch back to the original before deciding.

 

Using this tool
 
 
 - Navigate with the Next / Prev buttons, the <- -> arrow keys, the jump-to-# box, or "Next unrated."
 
 - Your answers save automatically as you go.
 
 - Download (top bar) saves your ratings to a file. Please download as a checkpoint every so often (for example every 50 items) so nothing is lost, and once more when you finish. Then email the file to the study team.
 
 - Resume (top bar) reloads a downloaded file if you switch computers or need to restore your progress.
 
 - Instructions (top bar) returns you to this page anytime.
 

 

Ready to start
 

Enter your name or initials, then begin.
 
 Begin review >
 

Starting over, or testing on a shared device? Clear all saved progress in this browser.

